Information Design for Vehicle-to-Vehicle Communication

The emerging technology of Vehicle-to-Vehicle (V2V) communication over vehicular ad hoc networks promises to improve road safety by allowing vehicles to autonomously warn each other of road hazards. However, research on other transportation information systems has shown that informing only a subset of drivers of road conditions may have a perverse effect of increasing congestion. In the context of a simple (yet novel) model of V2V hazard information sharing, we ask whether partial adoption of this technology can similarly lead to undesirable outcomes. In our model, drivers individually choose how recklessly to behave as a function of information received from other V2V-enabled cars, and the resulting aggregate behavior influences the likelihood of accidents (and thus the information propagated by the vehicular network). We fully characterize the game-theoretic equilibria of this model using our new equilibrium concept. Our model indicates that for a wide range of the parameter space, V2V information sharing surprisingly increases the equilibrium frequency of accidents relative to no V2V information sharing, and that it may increase equilibrium social cost as well.

==> V2V Communication Research (Version 9610)/fig/Timeline_false_positives.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Timeline_false_positives.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{498.9599762bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35257337)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Timeline_false_positives.pdf}}%
    \put(0.25233588,0.17701972){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Accident?\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Timeline_false_positives.pdf}}%
    \put(0.02873432,0.18565351){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Initial Behavior\end{tabular}}}}%
    \put(0.02547416,0.16119111){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Decisions: $\xn^*, \xv^*$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Timeline_false_positives.pdf}}%
    \put(0.3184383,0.23170036){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yes: $p(\xn^* + \xv^*)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Timeline_false_positives.pdf}}%
    \put(0.3139865,0.11946115){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}No: $1-p(\xn^* + \xv^*)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Timeline_false_positives.pdf}}%
    \put(0.42739487,0.30364857){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Signal\end{tabular}}}}%
    \put(0.40853094,0.27918618){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Broadcast?\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Timeline_false_positives.pdf}}%
    \put(0.64850072,0.30364857){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Warning\end{tabular}}}}%
    \put(0.64000184,0.27918618){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Displayed?\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Timeline_false_positives.pdf}}%
    \put(0.53219193,0.28781997){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yes: $t(y)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Timeline_false_positives.pdf}}%
    \put(0.76224634,0.29069789){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yes: $\beta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Timeline_false_positives.pdf}}%
    \put(0.84689791,0.30077064){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}V2V Driver Uses\end{tabular}}}}%
    \put(0.82623528,0.27630825){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Signaled Behavior: $\xvs$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Timeline_false_positives.pdf}}%
    \put(0.84689791,0.08204808){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}V2V Driver Uses\end{tabular}}}}%
    \put(0.82780915,0.05902465){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Unsignaled Behavior: $\xvu$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Timeline_false_positives.pdf}}%
    \put(0.49174355,0.21874968){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}No: $1-t(y)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{Timeline_false_positives.pdf}}%
    \put(0.76064999,0.18277558){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}No: $1-\beta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{Timeline_false_positives.pdf}}%
    \put(0.42739487,0.07341429){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Signal\end{tabular}}}}%
    \put(0.40853094,0.0489519){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Broadcast?\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{Timeline_false_positives.pdf}}%
    \put(0.49183349,0.1295339){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yes: $f(y)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{Timeline_false_positives.pdf}}%
    \put(0.54637923,0.05758569){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}No: $1-f(y)$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> fig/Timeline_false_positives.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Timeline_false_positives.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{498.9599762bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35257337)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Timeline_false_positives.pdf}}%
    \put(0.25233588,0.17701972){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Accident?\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Timeline_false_positives.pdf}}%
    \put(0.02873432,0.18565351){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Initial Behavior\end{tabular}}}}%
    \put(0.02547416,0.16119111){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Decisions: $\xn^*, \xv^*$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Timeline_false_positives.pdf}}%
    \put(0.3184383,0.23170036){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yes: $p(\xn^* + \xv^*)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Timeline_false_positives.pdf}}%
    \put(0.3139865,0.11946115){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}No: $1-p(\xn^* + \xv^*)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Timeline_false_positives.pdf}}%
    \put(0.42739487,0.30364857){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Signal\end{tabular}}}}%
    \put(0.40853094,0.27918618){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Broadcast?\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Timeline_false_positives.pdf}}%
    \put(0.64850072,0.30364857){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Warning\end{tabular}}}}%
    \put(0.64000184,0.27918618){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Displayed?\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Timeline_false_positives.pdf}}%
    \put(0.53219193,0.28781997){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yes: $t(y)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Timeline_false_positives.pdf}}%
    \put(0.76224634,0.29069789){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yes: $\beta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Timeline_false_positives.pdf}}%
    \put(0.84689791,0.30077064){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}V2V Driver Uses\end{tabular}}}}%
    \put(0.82623528,0.27630825){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Signaled Behavior: $\xvs$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Timeline_false_positives.pdf}}%
    \put(0.84689791,0.08204808){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}V2V Driver Uses\end{tabular}}}}%
    \put(0.82780915,0.05902465){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Unsignaled Behavior: $\xvu$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Timeline_false_positives.pdf}}%
    \put(0.49174355,0.21874968){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}No: $1-t(y)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{Timeline_false_positives.pdf}}%
    \put(0.76064999,0.18277558){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}No: $1-\beta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{Timeline_false_positives.pdf}}%
    \put(0.42739487,0.07341429){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Signal\end{tabular}}}}%
    \put(0.40853094,0.0489519){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Broadcast?\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{Timeline_false_positives.pdf}}%
    \put(0.49183349,0.1295339){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yes: $f(y)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{Timeline_false_positives.pdf}}%
    \put(0.54637923,0.05758569){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}No: $1-f(y)$\end{tabular}}}}%
  \end{picture}%
\endgroup%

